Characterization of Non-Deterministic Chaos in Two-Dimensional Non-Smooth Vector Fields

Our context is Filippov systems defined on two-dimensional manifolds having a finite number of tangency points. We prove that topological transitivity is a necessary and sufficient condition for the occurrence of non-deterministic chaos when the Filippov system has non-empty sliding or escaping regions. A fundamental result for continuous flows is the equivalence of topological transitivity and existence of a dense orbit. We prove in our setting that topological transitivity for Filippov systems is indeed equivalent to the existence of a dense Filippov orbit, although, in contrast to the continuous case, we are not able to garantee that the dense orbit implies the existence of a residual set of dense orbits. Finally we prove that, in this context, topological transitivity implies strictly positive topological entropy for the Filippov system. This calculation is made using techniques similar to those from symbolic dynamics.

==> images/svg-inkscape/connecting_sliding_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'connecting_sliding_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{270.1488561bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47328293)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{connecting_sliding_svg-tex.pdf}}%
    \put(0.27516171,0.38714526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q_0$}\end{tabular}}}}%
    \put(0.06698527,0.35382978){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide[s]$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{connecting_sliding_svg-tex.pdf}}%
    \put(0.82294487,0.38714558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q_1$}\end{tabular}}}}%
    \put(0.93258543,0.35382978){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\Slide[s]$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{connecting_sliding_svg-tex.pdf}}%
    \put(0.17662607,0.42098045){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_0$}\end{tabular}}}}%
    \put(0.72440908,0.42098077){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{connecting_sliding_svg-tex.pdf}}%
    \put(0.17662607,0.13055843){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$q_0$}\end{tabular}}}}%
    \put(0.06698524,0.09724295){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide[u]$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{connecting_sliding_svg-tex.pdf}}%
    \put(0.2751617,0.16439363){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_0$}\end{tabular}}}}%
    \put(0.8265446,0.17572806){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_1$}\end{tabular}}}}%
    \put(0.72440908,0.13055843){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$q_1$}\end{tabular}}}}%
    \put(0.93258543,0.09724295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\Slide[u]$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{connecting_sliding_svg-tex.pdf}}%
    \put(0.13088437,0.38302149){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$p_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{connecting_sliding_svg-tex.pdf}}%
    \put(0.32091741,0.12645516){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$p_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{connecting_sliding_svg-tex.pdf}}%
    \put(0.67866674,0.34129485){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$p_1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{connecting_sliding_svg-tex.pdf}}%
    \put(0.86868705,0.08470802){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$p_1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{connecting_sliding_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> images/svg-inkscape/convencao_filippov_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'convencao_filippov_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.07103795bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82736239)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{convencao_filippov_svg-tex.pdf}}%
    \put(-0.02879485,0.14930035){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/svg-inkscape/orbitas_filippov_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orbitas_filippov_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150.75000433bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orbitas_filippov_svg-tex.pdf}}%
    \put(0.4097343,0.63965339){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\Tange$}\end{tabular}}}}%
    \put(0.87834891,0.55346119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\Tange$}\end{tabular}}}}%
    \put(0.50167753,0.5300784){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\Slide[s]$}\end{tabular}}}}%
    \put(0.68125006,0.49664994){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\Slide[s]$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/svg-inkscape/periodic_segment_open_set_residual_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'periodic_segment_open_set_residual_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{215.83705632bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45280513)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.46270334,0.02149999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q_1$}\end{tabular}}}}%
    \put(0.20214278,0.04234937){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.19738636,0.41532086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q_0$}\end{tabular}}}}%
    \put(0.06015644,0.37362209){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.80207619,0.41532086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q_2$}\end{tabular}}}}%
    \put(0.93930611,0.37362209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\Slide$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.28793339,0.24943686){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$x$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.71644456,0.23374573){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$p$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.71881375,0.29040266){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U$}\end{tabular}}}}%
    \put(0.32547354,0.13855644){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.79481552,0.12540019){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$V$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.22205648,0.20927222){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\gamma_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{periodic_segment_open_set_residual_svg-tex.pdf}}%
    \put(0.8413321,0.19220043){\color[rgb]{0.37254902,0.82745098,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\gamma_1$}\end{tabular}}}}%
    \put(0.48702238,0.43925789){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\gamma_2$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{periodic_segment_open_set_residual_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> images/svg-inkscape/periodic_segment_open_set_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'periodic_segment_open_set_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{185.19114817bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49983826)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.37379007,0.02505781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q_0$}\end{tabular}}}}%
    \put(0.07011128,0.0493574){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{periodic_segment_open_set_svg-tex.pdf}}%
    \put(0.76932322,0.48404917){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q_1$}\end{tabular}}}}%
    \put(0.9292623,0.43544999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\Slide$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{periodic_segment_open_set_svg-tex.pdf}}%
    \put(0.66952104,0.27242657){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$p$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{periodic_segment_open_set_svg-tex.pdf}}%
    \put(0.67228231,0.33845923){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U$}\end{tabular}}}}%
    \put(0.21385111,0.16148511){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{periodic_segment_open_set_svg-tex.pdf}}%
    \put(0.76086104,0.14615173){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$V$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{periodic_segment_open_set_svg-tex.pdf}}%
    \put(0.81507522,0.22400615){\color[rgb]{0.37254902,0.82745098,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\gamma_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{periodic_segment_open_set_svg-tex.pdf}}%
    \put(0.3842037,0.35679101){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\gamma_1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{periodic_segment_open_set_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> images/svg-inkscape/saturacao_sliding_escape_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'saturacao_sliding_escape_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.93255567bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62626244)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{saturacao_sliding_escape_svg-tex.pdf}}%
    \put(0.46579188,0.25977877){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\Tange$}\end{tabular}}}}%
    \put(0.33637178,0.26421393){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\Tange$}\end{tabular}}}}%
    \put(0.40226045,0.18065267){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\Cross$}\end{tabular}}}}%
    \put(-0.012027,0.38055127){\color[rgb]{0.6,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide[s]$}\end{tabular}}}}%
    \put(1.01265557,0.32731375){\color[rgb]{0,0.23921569,0.6}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\Slide[u]$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{saturacao_sliding_escape_svg-tex.pdf}}%
    \put(0.03541212,0.26963502){\color[rgb]{0.6,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{saturacao_sliding_escape_svg-tex.pdf}}%
    \put(0.81315021,0.44228142){\color[rgb]{0,0.23921569,0.6}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$V$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/svg-inkscape/sensitive_dependence_initial_conditions_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sensitive_dependence_initial_conditions_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{213.24599138bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45779224)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.86845473,0.2744661){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$q$}\end{tabular}}}}%
    \put(0.50268002,0.23226067){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\Slide[s]$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.61939384,0.36076897){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.61939384,0.11782082){\color[rgb]{0,0.4,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$U_1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.05658187,0.35791925){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$x$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.10517361,0.38988442){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$y$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.66446495,0.23226065){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$\delta$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.03733694,0.42014013){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{$U$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.36328687,0.35388198){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\alpha_x$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.31214103,0.1965836){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\alpha_y$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.91568558,0.0424352){\color[rgb]{0,0.4,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\beta_1$}\end{tabular}}}}%
    \put(0.79739689,0.1948579){\color[rgb]{0,0.4,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$p_1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{sensitive_dependence_initial_conditions_svg-tex.pdf}}%
    \put(0.72097054,0.29542519){\color[rgb]{0,0.4,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$p_0$}\end{tabular}}}}%
    \put(0.92534447,0.40245514){\color[rgb]{0,0.4,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$\beta_0$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

